Tracking Network Events with Write Optimized Data Structures: The Design and Implementation of TWIAD: The Write-Optimized IP Address Database

Access to network traffic records is an integral part of recognizing and addressing network security breaches. Even with the increasing sophistication of network attacks, basic network events such as connections between two IP addresses play an important role in any network defense. Given the duration of current attacks, long-term data archival is critical but typically very little of the data is ever accessed. Previous work has provided tools and identified the need to trace connections. However, traditional databases raise performance concerns as they are optimized for querying rather than ingestion. The study of write-optimized data structures (WODS) is a new and growing field that provides a novel approach to traditional storage structures (e.g., B-trees). WODS trade minor degradations in query performance for significant gains in the ability to quickly insert more data elements, typically on the order of 10 to 100 times more inserts per second. These efficient, out-of-memory data structures can play a critical role in enabling robust, long-term tracking of network events. In this paper, we present TWIAD, the Write-optimized IP Address Database. TWIAD uses a write-optimized B-tree known as a B {\epsilon} tree to track all IP address connections in a network traffic stream. Our initial implementation focuses on utilizing lower cost hardware, demonstrating that basic long-term tracking can be done without advanced equipment. We tested TWIAD on a modest desktop system and showed a sustained ingestion rate of about 20,000 inserts per second.

==> tmk-intro.txt <==
Network event tracking is an integral part of securing communication
networks.  Storing all the connections over a network is central to
network monitoring and has many applications in analysis, including
intrusion detection and post event forensics.  However, databases
dedicated to event tracking need to keep pace with the stream of
connections logs constantly generated from the network.  Furthermore,
recent public compromises have highlighted the need for maintaining
records that cover years worth of traffic.

Keeping track of connections requires constantly making small writes to a database,
maintaining perfect data integrity, and occasionally answering user queries. As time
passes, the size of the database requires storage in external memory. However, disks
are generally far slower than comparatively smaller RAM. Effective network event tracking 
requires a data structure that can consistently provide
strong ingestion performance guarantees over long periods of time. We therefore propose 
the use of write-optimized data structures (WODS)~\cite{brodal2003lower,
vitter2001external, brodal2010cache, graefe2004write, bender2007cache,
buchsbaum2000external} for IO efficent tracking of long term network traffic.
WODS are designed to resolve the 
bottleneck caused by writing to disk and can ingest data up to two
orders of magnitude faster than traditional B-trees. Furthermore,
they equal or exceed B-trees' performance on point and range
queries.

Write-optimization has been sucessfully implemented in many commercial
key-value stores and databases ~\cite{accumulo, hbase, leveldb, chang2008bigtable,
lakshman2010cassandra, tokudbmysql, tokumxmongodb}. Additionally, previous
research demonstrates the feasibility of write-optimization in indexing
core system components such as file systems ~\cite{jannen2015betrfs}.

We present \emph{TWIAD}, a write-optimized  database
tailored for IP address tracking. We used the mature B$^\varepsilon$-tree
implementation from Tokutek's Fractal Tree Index (TokuDB)~\cite{tokudbmysql}
as the index under \TWIAD.  While we initially focus on tracking IP addresses
our system is generic and could easily be adapted to also track events
such as domain names, complete URLs and email addresses.

Our initial results show that a fractal-tree-based index under a network event
tracking database results in a feasible, lightweight, and portable system.

% --- Alway better to state your claims humbly -- in this case
%     since we don't have any great numbers yet best to just say ``it works''
%Furthermore, \TWIAD matches or outperforms existing
%network event databases, such as Tribeca and Gigascope~\cite{cranor2003gigascope,
%sullivan1998system}

Our contributions include:
\begin{itemize}
\item the application of write-optimized data structures to network
      event tracking
\item the design and implementation of a write-optimized IP address
      database (\TWIAD) and the associated query tools 
\item an initial performance analysis of TWIAD on a basic hardware system.
\end{itemize}

The rest of the paper is organized as follows: we review related work
and background information in \refsec{sec:background}, describe the
requirements and resulting design in in \refsec{sec:rnd}, analyze and
describe the data used in \refsec{sec:dataset}, present our results
in \refsec{sec:results}, discuss future applications of TWIAD and
write-optimized data structures as a whole
in \refsec{sec:applications}, and conclude our work
in \refsec{sec:conclusion}.

